Numerical relativity simulations of black hole and relativistic jet formation

We investigate impacts of stellar rotation and magnetic fields on black hole (BH) formation and its subsequent explosive activities, by conducting axisymmetric radiation-magnetohydrodynamics simulations of gravitational collapse of a 70 $M_\odot$ star with two-moment multi energy neutrino transport in numerical relativity. Due to its dense stellar structure, all models cannot avoid the eventual BH formation even though a strongly magnetized model experiences the so-called magnetorotational explosion prior to the BH formation. One intriguing phenomenon observed in the strongly magnetized model is the formation of a relativistic jet in the post-BH formation. The relativistic jet is the outcome of a combination of strong magnetic fields and low-density materials above the BH. The jet further enhances the explosion energy beyond $\sim10^{52}$ erg, which is well exceeding the gravitational overburden ahead of the shock. Our self-consistent supernova models demonstrate that rotating magnetized massive stars at the high-mass end of supernova progenitors could be a potential candidate of hypernova and long gamma-ray burst progenitors.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
